Gravitational Effective Field Theories and Black Hole Mechanics

This PhD thesis is submitted to arXiv as a pedagogical resource on gravitational effective field theories and the laws of black hole mechanics. It begins with an introduction to the mathematics and intuition behind effective field theory (EFT) corrections to General Relativity (GR) pitched at the level of a first year postgraduate course. Chapter 3 contains a similarly accessible discussion of the laws of black hole mechanics, their derivation in GR, and why they are a particularly interesting setting in which to apply EFT. The novel research is contained in Chapters 2 and 4-7. The first of these studies the well-posedness of gravitational EFTs. Specifically, we show that a "modified harmonic" gauge produces a strongly hyperbolic formulation of the leading order Einstein-Maxwell EFT so long as the higher derivative terms are small. The latter Chapters are concerned with proving the validity of the laws of black hole mechanics in EFTs of gravity and broad classes of matter fields. We demonstrate that the zeroth law can be proved for EFTs of gravity, electromagnetism and a charged or uncharged scalar field. We find we must modify the statements of the first and second laws by generalizing the formula of black hole entropy from the Bekenstein-Hawking entropy used in GR. For stationary black holes, the Wald entropy is a sufficient definition to satisfy the first law in EFT. For dynamical black holes we show that with further corrections we can prove a non-perturbative second law. We discuss the gauge dependence of this definition of dynamical black hole entropy and provide explicit constructions for specific EFTs.

==> LICENSE.txt <==
The MIT License (MIT)

Copyright (c) 2013 Krishna Kumar

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.

